Algorithms for the Bin Packing Problem with Scenarios

This paper presents theoretical and practical results for the bin packing problem with scenarios, a generalization of the classical bin packing problem which considers the presence of uncertain scenarios, of which only one is realized. For this problem, we propose an absolute approximation algorithm whose ratio is bounded by the square root of the number of scenarios times the approximation ratio for an algorithm for the vector bin packing problem. We also show how an asymptotic polynomial-time approximation scheme is derived when the number of scenarios is constant. As a practical study of the problem, we present a branch-and-price algorithm to solve an exponential model and a variable neighborhood search heuristic. To speed up the convergence of the exact algorithm, we also consider lower bounds based on dual feasible functions. Results of these algorithms show the competence of the branch-and-price in obtaining optimal solutions for about 59% of the instances considered, while the combined heuristic and branch-and-price optimally solved 62% of the instances considered.

==> tables/perfprof_bap.dat <==
1.0	0.45
1.05305466238	0.45
1.05305466238	0.458333333333
1.06246609035	0.458333333333
1.06246609035	0.466666666667
1.07337310513	0.466666666667
1.07337310513	0.475
1.07992534303	0.475
1.07992534303	0.483333333333
1.08333333333	0.483333333333
1.08333333333	0.491666666667
1.08571428571	0.491666666667
1.08571428571	0.5
1.09467303065	0.5
1.09467303065	0.508333333333
1.10106382979	0.508333333333
1.10106382979	0.516666666667
1.10608400984	0.516666666667
1.10608400984	0.525
1.10853873738	0.525
1.10853873738	0.533333333333
1.125	0.533333333333
1.125	0.541666666667
1.12534077022	0.541666666667
1.12534077022	0.55
1.128991526	0.55
1.128991526	0.558333333333
1.13173232898	0.558333333333
1.13173232898	0.566666666667
1.15555555556	0.566666666667
1.15555555556	0.575
1.15744063526	0.575
1.15744063526	0.583333333333
1.16739400223	0.583333333333
1.16739400223	0.591666666667
1.16774559964	0.591666666667
1.16774559964	0.6
1.16918713128	0.6
1.16918713128	0.608333333333
1.17733990148	0.608333333333
1.17733990148	0.616666666667
1.17826086957	0.616666666667
1.17826086957	0.625
1.17905602495	0.625
1.17905602495	0.633333333333
1.18346707706	0.633333333333
1.18346707706	0.641666666667
1.20176155244	0.641666666667
1.20176155244	0.65
1.25113243185	0.65
1.25113243185	0.658333333333
1.25658536585	0.658333333333
1.25658536585	0.666666666667
1.27612106293	0.666666666667
1.27612106293	0.675
1.29825119526	0.675
1.29825119526	0.683333333333
1.30182141404	0.683333333333
1.30182141404	0.691666666667
1.31493176822	0.691666666667
1.31493176822	0.7
1.32469404737	0.7
1.32469404737	0.708333333333
1.34934718353	0.708333333333
1.34934718353	0.716666666667
1.37964232314	0.716666666667
1.37964232314	0.725
1.4	0.725
1.4	0.741666666667
1.44345816164	0.741666666667
1.44345816164	0.75
1.44931611165	0.75
1.44931611165	0.758333333333
1.5	0.758333333333
1.5	0.766666666667
1.61496811785	0.766666666667
1.61496811785	0.775
1.66515837104	0.775
1.66515837104	0.783333333333
1.73411842673	0.783333333333
1.73411842673	0.791666666667
1.73513518933	0.791666666667
1.73513518933	0.8
1.7918178951	0.8
1.7918178951	0.808333333333
1.82133117867	0.808333333333
1.82133117867	0.816666666667
1.82238387001	0.816666666667
1.82238387001	0.825
1.85190680295	0.825
1.85190680295	0.833333333333
1.92332294209	0.833333333333
1.92332294209	0.841666666667
2.0	0.841666666667
2.0	0.85
2.01762605625	0.85
2.01762605625	0.858333333333
2.14899808403	0.858333333333
2.14899808403	0.866666666667
2.28	0.866666666667
2.28	0.875
2.57769264864	0.875
2.57769264864	0.883333333333
2.58333333333	0.883333333333
2.58333333333	0.891666666667
2.59384596487	0.891666666667
2.59384596487	0.9
2.70640063751	0.9
2.70640063751	0.908333333333
2.94594594595	0.908333333333
2.94594594595	0.916666666667
3.05797101449	0.916666666667
3.05797101449	0.925
3.78424568854	0.925
3.78424568854	0.933333333333
4.58469653766	0.933333333333
4.58469653766	0.941666666667
5.5	0.941666666667
5.5	0.95
6.70955813832	0.95
6.70955813832	0.958333333333
7.4	0.958333333333
7.4	0.966666666667
12.0714285714	0.966666666667
12.0714285714	0.975
12.9796615914	0.975
12.9796615914	0.983333333333
14.5909090909	0.983333333333
14.5909090909	0.991666666667
84.5384615385	0.991666666667
84.5384615385	1.0


==> tables/perfprof_vnsbap.dat <==
1.0	0.875
1.00018614575	0.875
1.00018614575	0.883333333333
1.00555859304	0.883333333333
1.00555859304	0.891666666667
1.04406877845	0.891666666667
1.04406877845	0.9
1.10402684564	0.9
1.10402684564	0.908333333333
1.1054962751	0.908333333333
1.1054962751	0.916666666667
1.11111111111	0.916666666667
1.11111111111	0.925
1.11714138397	0.925
1.11714138397	0.933333333333
1.15384615385	0.933333333333
1.15384615385	0.941666666667
1.16	0.941666666667
1.16	0.95
1.34033622711	0.95
1.34033622711	0.958333333333
1.38211382114	0.958333333333
1.38211382114	0.966666666667
1.38709677419	0.966666666667
1.38709677419	0.975
1.94008618929	0.975
1.94008618929	0.983333333333
2.2987012987	0.983333333333
2.2987012987	0.991666666667
8.49838294658	0.991666666667
8.49838294658	1.0
84.5384615385	1.0

